Quantum Entanglement Through the Lens of Paraconsistent Logic

This paper presents an alternative approach to quantum entanglement, one that effectively resolves the logical inconsistencies without leading to logical contradictions. By addressing some of the inconsistencies within quantum mechanics, such as state superposition and non-locality, that challenge classical causal explanations, our method is constructed on the principles of paraconsistent logic. Our aim is to develop a para-consistent framework that supports the features of quantum mechanics while remaining faithful to its fundamental principles. In this pursuit, we scrutinize the philosophical and mathematical foundations of quantum mechanics in relation to classical logic systems. This method is designed to untangle theoretical puzzle spaces and promote coherence in the discussion of quantum theory. Ultimately, our approach offers a potential solution for interpreting quantum mechanics in a more coherent manner.

==> RFQL.txt <==
@article{RN18,
   author = {Aspect, Alain and Grangier, Philippe and Roger, Gérard},
   title = {Experimental realization of Einstein-Podolsky-Rosen-Bohm Gedankenexperiment: A new violation of Bell's inequalities},
   journal = {Physical review letters},
   volume = {49},
   number = {2},
   pages = {91},
   year = {1982},
   type = {Journal Article}
}

@inbook{RN32,
   author = {Barrio, Eduardo and Pailos, Federico and Szmuc, Damian},
   title = {What is a paraconsistent logic?},
   booktitle = {Contradictions, from consistency to inconsistency},
   publisher = {Springer},
   pages = {89-108},
   year = {2018},
   type = {Book Section}
}

@article{RN15,
   author = {Bell, John S},
   title = {On the einstein podolsky rosen paradox},
   journal = {Physics Physique Fizika},
   volume = {1},
   number = {3},
   pages = {195},
   year = {1964},
   type = {Journal Article}
}

@book{RN43,
   author = {Birkhoff, Garrett and Von Neumann, John},
   title = {The logic of quantum mechanics},
   publisher = {Springer},
   ISBN = {9027706131},
   year = {1975},
   type = {Book}
}

@article{RN25,
   author = {Blute, Richard F and Guglielmi, Alessio and Ivanov, Ivan T and Panangaden, Prakash and Straßburger, Lutz},
   title = {A logical basis for quantum evolution and entanglement},
   journal = {Categories and Types in Logic, Language, and Physics: Essays Dedicated to Jim Lambek on the Occasion of His 90th Birthday},
   pages = {90-107},
   ISSN = {3642547885},
   year = {2014},
   type = {Journal Article}
}

@article{RN6,
   author = {Brown, M Bryson and Priest, Graham},
   title = {Chunk and permeate II: Bohr’s hydrogen atom},
   journal = {European Journal for Philosophy of Science},
   volume = {5},
   pages = {297-314},
   ISSN = {1879-4912},
   year = {2015},
   type = {Journal Article}
}

@article{RN26,
   author = {Brukner, Časlav and Żukowski, Marek and Zeilinger, Anton},
   title = {The essence of entanglement},
   journal = {Quantum Arrangements: Contributions in Honor of Michael Horne},
   pages = {117-138},
   ISSN = {3030773663},
   year = {2021},
   type = {Journal Article}
}

@article{RN45,
   author = {Bueno, Otávio},
   title = {Scientific pluralism, consistency preservation, and inconsistency toleration},
   journal = {HUMANA. MENTE Journal of Philosophical Studies},
   volume = {10},
   number = {32},
   pages = {229-245},
   ISSN = {1972-1293},
   year = {2017},
   type = {Journal Article}
}

@article{RN23,
   author = {Cinti, Enrico and Corti, Alberto and Sanchioni, Marco},
   title = {On entanglement as a relation},
   journal = {European Journal for Philosophy of Science},
   volume = {12},
   number = {1},
   pages = {10},
   ISSN = {1879-4912},
   year = {2022},
   type = {Journal Article}
}

@inbook{RN24,
   author = {Coecke, Bob},
   title = {The logic of entanglement},
   booktitle = {Horizons of the Mind. A Tribute to Prakash Panangaden: Essays Dedicated to Prakash Panangaden on the Occasion of His 60th Birthday},
   publisher = {Springer},
   pages = {250-267},
   year = {2014},
   type = {Book Section}
}

@inproceedings{RN39,
   author = {Coecke, Bob and Duncan, Ross and Kissinger, Aleks and Wang, Quanlong},
   title = {Strong complementarity and non-locality in categorical quantum mechanics},
   booktitle = {2012 27th Annual IEEE Symposium on Logic in Computer Science},
   publisher = {IEEE},
   pages = {245-254},
   ISBN = {1467322636},
   type = {Conference Proceedings}
}

@article{RN9,
   author = {Costa, Newton CA Da and Krause, Décio},
   title = {Complementarity and paraconsistency},
   journal = {Logic, epistemology, and the unity of science},
   pages = {557-568},
   year = {2004},
   type = {Journal Article}
}

@article{RN11,
   author = {da Costa, Newton and De Ronde, Christian},
   title = {The paraconsistent logic of quantum superpositions},
   journal = {Foundations of Physics},
   volume = {43},
   pages = {845-858},
   ISSN = {0015-9018},
   year = {2013},
   type = {Journal Article}
}

@article{RN12,
   author = {da Costa, Newton and de Ronde, Christian},
   title = {The paraconsistent approach to quantum superpositions reloaded: formalizing contradictory powers in the potential realm},
   journal = {arXiv preprint arXiv:1507.02706},
   year = {2015},
   type = {Journal Article}
}

@book{RN36,
   author = {Da Costa, Newton CA and French, Steven},
   title = {Science and partial truth: A unitary approach to models and scientific reasoning},
   publisher = {Oxford University Press on Demand},
   ISBN = {019515651X},
   year = {2003},
   type = {Book}
}

@article{RN8,
   author = {Da Costa, Newton CA and Krause, Décio},
   title = {The logic of complementarity},
   year = {2003},
   type = {Journal Article}
}

@article{RN7,
   author = {da Costa, Newton CA and Krause, Décio},
   title = {Remarks on the applications of paraconsistent logic to physics},
   year = {2003},
   type = {Journal Article}
}

@inbook{RN37,
   author = {Da Costa, Newton CA and Krause, Décio},
   title = {An Application of Paraconsistent Logic to Physics: Complementarity},
   booktitle = {Towards Paraconsistent Engineering},
   publisher = {Springer},
   pages = {25-34},
   year = {2016},
   type = {Book Section}
}

@inbook{RN34,
   author = {da Costa, Newton CA and Krause, Décio and Bueno, Otávio},
   title = {Paraconsistent logics and paraconsistency},
   booktitle = {Philosophy of logic},
   publisher = {Elsevier},
   pages = {791-911},
   year = {2007},
   type = {Book Section}
}

@inbook{RN35,
   author = {da Costa, Newton CA and Krause, Décio and Bueno, Otávio},
   title = {Paraconsistent logics and paraconsistency},
   booktitle = {Philosophy of logic},
   publisher = {Elsevier},
   pages = {791-911},
   year = {2007},
   type = {Book Section}
}

@book{RN4,
   author = {Duarte, Frank J},
   title = {Fundamentals of quantum entanglement},
   publisher = {IOP Publishing Bristol},
   ISBN = {0750322284},
   year = {2019},
   type = {Book}
}

@article{RN14,
   author = {Einstein, Albert and Podolsky, Boris and Rosen, Nathan},
   title = {Can quantum-mechanical description of physical reality be considered complete?},
   journal = {Physical review},
   volume = {47},
   number = {10},
   pages = {777},
   year = {1935},
   type = {Journal Article}
}

@article{RN19,
   author = {Esfeld, Michael},
   title = {Quantum entanglement and a metaphysics of relations},
   journal = {Studies in History and Philosophy of Science Part B: Studies in History and Philosophy of Modern Physics},
   volume = {35},
   number = {4},
   pages = {601-617},
   ISSN = {1355-2198},
   year = {2004},
   type = {Journal Article}
}

@article{RN20,
   author = {Esfeld, Michael},
   title = {The reality of relations: the case from quantum physics},
   year = {2013},
   type = {Journal Article}
}

@article{RN21,
   author = {Esfeld, Michael},
   title = {The reality of relations: the case from quantum physics},
   year = {2013},
   type = {Journal Article}
}

@article{RN17,
   author = {Freedman, Stuart J and Clauser, John F},
   title = {Experimental test of local hidden-variable theories},
   journal = {Physical Review Letters},
   volume = {28},
   number = {14},
   pages = {938},
   year = {1972},
   type = {Journal Article}
}

@book{RN28,
   author = {Griffiths, David J and Schroeter, Darrell F},
   title = {Introduction to quantum mechanics},
   publisher = {Cambridge university press},
   ISBN = {1108100341},
   year = {2018},
   type = {Book}
}

@inproceedings{RN2,
   author = {Gupta, Mayank and Nene, Manisha J},
   title = {Quantum computing: An entanglement measurement},
   booktitle = {2020 IEEE International Conference on Advent Trends in Multidisciplinary Research and Innovation (ICATMRI)},
   publisher = {IEEE},
   pages = {1-6},
   ISBN = {1728177340},
   type = {Conference Proceedings}
}

@article{RN42,
   author = {Hempel, Carl G.},
   title = {Reviews. Hans Reichenbach. Philosophic foundations of quantum mechanics. University of California Press, Berkeley and Los Angeles 1944, x + 182 pp},
   journal = {Journal of Symbolic Logic},
   volume = {10},
   number = {3},
   pages = {97-100},
   year = {1945},
   type = {Journal Article}
}

@article{RN1,
   author = {Horodecki, Ryszard and Horodecki, Paweł and Horodecki, Michał and Horodecki, Karol},
   title = {Quantum entanglement},
   journal = {Reviews of modern physics},
   volume = {81},
   number = {2},
   pages = {865},
   year = {2009},
   type = {Journal Article}
}

@book{RN50,
   author = {Hrbacek, Karel and Jech, Thomas},
   title = {Introduction to set theory, revised and expanded},
   publisher = {Crc Press},
   ISBN = {1315274094},
   year = {2017},
   type = {Book}
}

@article{RN38,
   author = {Jammer, Max},
   title = {Philosophy of Quantum Mechanics. the interpretations of quantum mechanics in historical perspective},
   year = {1974},
   type = {Journal Article}
}

@book{RN31,
   author = {Johansson, Lars-Göran},
   title = {Empiricism and Philosophy of Physics},
   publisher = {Springer Verlag},
   year = {2021},
   type = {Book}
}

@article{RN16,
   author = {Kocher, Carl A and Commins, Eugene D},
   title = {Polarization correlation of photons emitted in an atomic cascade},
   journal = {Physical Review Letters},
   volume = {18},
   number = {15},
   pages = {575},
   year = {1967},
   type = {Journal Article}
}

@book{RN41,
   author = {Ladyman, James},
   title = {Understanding philosophy of science},
   publisher = {Routledge},
   ISBN = {0203463684},
   year = {2012},
   type = {Book}
}

@article{RN49,
   author = {Lakatos, Imre},
   title = {Cauchy and the continuum},
   journal = {The Mathematical Intelligencer},
   volume = {1},
   number = {3},
   pages = {151-161},
   ISSN = {0343-6993},
   DOI = {10.1007/BF03023263},
   url = {https://doi.org/10.1007/BF03023263},
   year = {1978},
   type = {Journal Article}
}

@book{RN29,
   author = {Maudlin, Tim},
   title = {Philosophy of physics: Quantum theory},
   publisher = {Princeton University Press},
   ISBN = {0691190674},
   year = {2019},
   type = {Book}
}

@inproceedings{RN46,
   author = {Norton, John D},
   title = {A paradox in Newtonian gravitation theory},
   booktitle = {PSA: Proceedings of the biennial meeting of the philosophy of science association},
   publisher = {Philosophy of Science Association},
   volume = {1992},
   pages = {412-420},
   ISBN = {0270-8647},
   type = {Conference Proceedings}
}

@inbook{RN47,
   author = {Norton, John D.},
   title = {A Paradox in Newtonian Gravitation Theory II},
   booktitle = {Inconsistency in Science},
   editor = {Meheus, Joke},
   publisher = {Springer Netherlands},
   address = {Dordrecht},
   pages = {185-195},
   abstract = {Newtonian cosmology, in its original form, is logically inconsistent. I show the inconsistency in a rigorous but simple and qualitative demonstration. “Logic driven” and “content driven” methods of controlling logical anarchy are distinguished.},
   ISBN = {978-94-017-0085-6},
   DOI = {10.1007/978-94-017-0085-6_11},
   url = {https://doi.org/10.1007/978-94-017-0085-6_11},
   year = {2002},
   type = {Book Section}
}

@book{RN30,
   author = {Omnes, Roland},
   title = {The interpretation of quantum mechanics},
   publisher = {Princeton University Press},
   volume = {102},
   ISBN = {0691187436},
   year = {2018},
   type = {Book}
}

@article{RN3,
   author = {Popescu, Sandu},
   title = {Nonlocality beyond quantum mechanics},
   journal = {Nature Physics},
   volume = {10},
   number = {4},
   pages = {264-270},
   ISSN = {1745-2473},
   year = {2014},
   type = {Journal Article}
}

@book{RN48,
   author = {Popper, Karl},
   title = {The logic of scientific discovery},
   publisher = {Routledge},
   ISBN = {1134470029},
   year = {2005},
   type = {Book}
}

@book{RN40,
   author = {Popper, Karl},
   title = {Conjectures and refutations: The growth of scientific knowledge},
   publisher = {routledge},
   ISBN = {1135971307},
   year = {2014},
   type = {Book}
}

@inbook{RN33,
   author = {Priest, Graham},
   title = {Paraconsistent logic},
   booktitle = {Handbook of philosophical logic},
   publisher = {Springer},
   pages = {287-393},
   year = {2002},
   type = {Book Section}
}

@book{RN51,
   author = {Priest, Graham},
   title = {Doubt truth to be a liar},
   publisher = {Oxford University Press},
   pages = {129-134},
   year = {2006},
   type = {Book}
}

@article{RN5,
   author = {Priest, Graham and Tanaka, Koji and Weber, Zach},
   title = {Paraconsistent Logic},
   journal = {The Stanford Encyclopedia of Philosophy (Spring 2022 Edition), Edward N. Zalta (ed.), URL = <https://plato.stanford.edu/archives/spr2022/entries/logic-paraconsistent/>},
   url = {https://plato.stanford.edu/archives/spr2022/entries/logic-paraconsistent/},
   year = {2022},
   type = {Journal Article}
}

@article{RN27,
   author = {Shapiro, Stewart and Kissel, Teresa Kouri},
   title = {Classical Logic},
   journal = {The Stanford Encyclopedia of Philosophy (Spring 2024 Edition), Edward N. Zalta & Uri Nodelman (eds.), forthcoming URL = <https://plato.stanford.edu/archives/spr2024/entries/logic-classical/>.},
   year = {2024 },
   type = {Journal Article}
}

@book{RN44,
   author = {Vickers, Peter},
   title = {Understanding Inconsistent Science},
   publisher = {Oxford University Press},
   year = {2013},
   type = {Book}
}


